Masader: Metadata Sourcing for Arabic Text and Speech Data Resources

The NLP pipeline has evolved dramatically in the last few years. The first step in the pipeline is to find suitable annotated datasets to evaluate the tasks we are trying to solve. Unfortunately, most of the published datasets lack metadata annotations that describe their attributes. Not to mention, the absence of a public catalogue that indexes all the publicly available datasets related to specific regions or languages. When we consider low-resource dialectical languages, for example, this issue becomes more prominent. In this paper we create \textit{Masader}, the largest public catalogue for Arabic NLP datasets, which consists of 200 datasets annotated with 25 attributes. Furthermore, We develop a metadata annotation strategy that could be extended to other languages. We also make remarks and highlight some issues about the current status of Arabic NLP datasets and suggest recommendations to address them.

==> acl_reference_format.txt <==



% \section{ACL format for reference}

% \subsection{Preamble}

% The first line of the file must be
% \begin{quote}
% \begin{verbatim}
% \documentclass[11pt]{article}
% \end{verbatim}
% \end{quote}

% To load the style file in the review version:
% \begin{quote}
% \begin{verbatim}
% \usepackage[review]{acl}
% \end{verbatim}
% \end{quote}
% For the final version, omit the \verb|review| option:
% \begin{quote}
% \begin{verbatim}
% \usepackage{acl}
% \end{verbatim}
% \end{quote}

% To use Times Roman, put the following in the preamble:
% \begin{quote}
% \begin{verbatim}
% \usepackage{times}
% \end{verbatim}
% \end{quote}
% (Alternatives like txfonts or newtx are also acceptable.)

% Please see the \LaTeX{} source of this document for comments on other packages that may be useful.

% Set the title and author using \verb|\title| and \verb|\author|. Within the author list, format multiple authors using \verb|\and| and \verb|\And| and \verb|\AND|; please see the \LaTeX{} source for examples.

% By default, the box containing the title and author names is set to the minimum of 5 cm. If you need more space, include the following in the preamble:
% \begin{quote}
% \begin{verbatim}
% \setlength\titlebox{<dim>}
% \end{verbatim}
% \end{quote}
% where \verb|<dim>| is replaced with a length. Do not set this length smaller than 5 cm.



% Footnotes are inserted with the \verb|\footnote| command.\footnote{This is a footnote.}

% \subsection{Tables and figures}
% See Table~\ref{tab:accents} for an example of a table and its caption.
% \textbf{Do not override the default caption sizes.}

% \begin{table}
% \centering
% \begin{tabular}{lc}
% \hline
% \textbf{Command} & \textbf{Output}\\
% \hline
% \verb|{\"a}| & {\"a} \\
% \verb|{\^e}| & {\^e} \\
% \verb|{\`i}| & {\`i} \\ 
% \verb|{\.I}| & {\.I} \\ 
% \verb|{\o}| & {\o} \\
% \verb|{\'u}| & {\'u}  \\ 
% \verb|{\aa}| & {\aa}  \\\hline
% \end{tabular}
% \begin{tabular}{lc}
% \hline
% \textbf{Command} & \textbf{Output}\\
% \hline
% \verb|{\c c}| & {\c c} \\ 
% \verb|{\u g}| & {\u g} \\ 
% \verb|{\l}| & {\l} \\ 
% \verb|{\~n}| & {\~n} \\ 
% \verb|{\H o}| & {\H o} \\ 
% \verb|{\v r}| & {\v r} \\ 
% \verb|{\ss}| & {\ss} \\
% \hline
% \end{tabular}
% \caption{Example commands for accented characters, to be used in, \emph{e.g.}, Bib\TeX{} entries.}
% \label{tab:accents}
% \end{table}




% \subsection{Citations}

% \begin{table*}
% \centering
% \begin{tabular}{lll}
% \hline
% \textbf{Output} & \textbf{natbib command} & \textbf{Old ACL-style command}\\
% \hline
% \citep{Gusfield:97} & \verb|\citep| & \verb|\cite| \\
% \citealp{Gusfield:97} & \verb|\citealp| & no equivalent \\
% \citet{Gusfield:97} & \verb|\citet| & \verb|\newcite| \\
% \citeyearpar{Gusfield:97} & \verb|\citeyearpar| & \verb|\shortcite| \\
% \hline
% \end{tabular}
% \caption{\label{citation-guide}
% Citation commands supported by the style file.
% The style is based on the natbib package and supports all natbib citation commands.
% It also supports commands defined in previous ACL style files for compatibility.
% }
% \end{table*}

% Table~\ref{citation-guide} shows the syntax supported by the style files.
% We encourage you to use the natbib styles.
% You can use the command \verb|\citet| (cite in text) to get ``author (year)'' citations, like this citation to a paper by \citet{Gusfield:97}.
% You can use the command \verb|\citep| (cite in parentheses) to get ``(author, year)'' citations \citep{Gusfield:97}.
% You can use the command \verb|\citealp| (alternative cite without parentheses) to get ``author, year'' citations, which is useful for using citations within parentheses (e.g. \citealp{Gusfield:97}).

% \nocite{Ando2005,borschinger-johnson-2011-particle,andrew2007scalable,rasooli-tetrault-2015,goodman-etal-2016-noise,harper-2014-learning}

% The \LaTeX{} and Bib\TeX{} style files provided roughly follow the American Psychological Association format.
% If your own bib file is named \texttt{custom.bib}, then placing the following before any appendices in your \LaTeX{} file will generate the references section for you:
% \begin{quote}
% \begin{verbatim}
% \bibliographystyle{acl_natbib}
% \bibliography{custom}
% \end{verbatim}
% \end{quote}

% You can obtain the complete ACL Anthology as a Bib\TeX{} file from \url{https://aclweb.org/anthology/anthology.bib.gz}.
% To include both the Anthology and your own .bib file, use the following instead of the above.
% \begin{quote}
% \begin{verbatim}
% \bibliographystyle{acl_natbib}
% \bibliography{anthology,custom}
% \end{verbatim}
% \end{quote}

% Please see Section~\ref{sec:bibtex} for information on preparing Bib\TeX{} files.

% Use \verb|\appendix| before any appendix section to switch the section numbering over to letters. See Appendix~\ref{sec:appendix} for an example.


%  typing special characters is shown in Table~\ref{tab:accents}.




==> notes.txt <==

DONT DELETE 

\cite{mohammad-2020-nlp}
\cite{Park2021KLUEKL}


Relevant:
data statement \cite{bender-friedman-2018-data}

datasheets \cite{gebru2018datasheets}


The dataset nutrition label: A framework to drive higher data quality standards \cite{holland2018dataset}
  
MT-Adapted Datasheets for Datasets:
Template and Repository \cite{Costajuss2020MTAdaptedDF}


The Problem of Zombie Datasets: A Framework For Deprecating Datasets \cite{corry2021problem}

An Ethical Highlighter for People-Centric
Dataset Creation \cite{hanley2020ethical}

\textcolor{red}{this paper:Documenting Computer Vision Datasets: An Invitation to
Reflexive Data Practices is a summary of datasheet, data statement and other documentation format \cite{miceli2021documenting}}

- We can propose a structure for data documentation:

Lessons from Archives: Strategies for Collecting Sociocultural Data in Machine Learning

Structured dataset documentation: a datasheet for
CheXpert

A global review of publicly available datasets for ophthalmological imaging: barriers to access, usability, and generalisability \cite{khan2020global}
\subsection{Arabic NLP Data Analysis or Survey}[Mustafa]

\textcolor{red}{Limitations of these resources and what makes our work valuable }


====
tasks: review


The datasets for this task are largely derived from social media in order to address  the complexity of Arabic dialects. Other tackled tasks include: dialect identification, topic classification, named entity recognition and speech recognition. There are several low resource tasks that appeared at most one, which are not displayed in the figure, such as poetry classification, word disambiguation, grammar checking, and so on. Each of these sources only contains a single dataset addressing a distinct task. In contrast, datasets like KALIMAT, which contain annotations for multiple tasks, or evaluation suites such as  ALUE which is an aggregation of multiple datasets.



Regarding the NLP tasks,  Figure x illustrates the distribution of tasks that appeared in more than one dataset.  The graph shows that machine translation and sentiment analysis are the most popular tasks within Arabic NLP community. Machine translation has received an increasing attention in  the literature across many languages, particularly in multilingual datasets, which explains the high frequency of publications in that area. Sentiment analysis, on the other hand, is heavily researched for a variety of reasons. Partly because the datasets for this task are primarily derived from social media sites with minimum effort, and partly because it serves as a suitable representation of everyday language that displays more sentiments.

Other tasks that have presence within the community include dialect identification, topic classification, named entity recognition and speech recognition. There are also several low resource tasks that appeared at most once but are not displayed in the figure, such as poetry classification, word disambiguation, grammar checking, to name a few. Each of these sources only contains a single dataset addressing a distinct task. In contrast, datasets like KALIMAT, which contain annotations for multiple tasks, or evaluation suites such as  ALUE which is an aggregation of multiple datasets.
